Planetary candidates transiting cool dwarf stars from Campaigns 12 to 15 of K2

We analyzed the photometry of 20038 cool stars from campaigns 12, 13, 14 and 15 of the K2 mission in order to detect, characterize and validate new planetary candidates transiting low-mass stars. We present a catalogue of 25 new periodic transit-like signals in 22 stars, of which we computed the parameters of the stellar host for 19 stars and the planetary parameters for 21 signals. We acquired speckle and AO images, and also inspected archival Pan-STARRS1 images and Gaia DR2 to discard the presence of close stellar companions and to check possible transit dilutions due to nearby stars. False positive probability (FPP) was computed for 22 signals, obtaining FPP < $1\%$ for 17. We consider 12 of them as statistically validated planets. One signal is a false positive and the remaining 12 signals are considered as planet candidates. 20 signals have orbital period P$_{\rm orb} < 10$ $d$, 2 have $10$ $d < $ P$_{\rm orb} < 20$ $d$ and 3 have P$_{\rm orb} > 20$ $d$. Regarding radii, 11 candidates and validated planets have computed radius R $<2 R_{\oplus}$, 9 have $2 R_{\oplus} <$ R $< 4 R_{\oplus}$, and 1 has R $>4 R_{\oplus}$. 2 validated planets and 2 candidates are located in moderately bright stars ($m_{kep}<13$) and 2 validated planets and 3 candidates have derived orbital radius within the habitable zone according to optimistic models. Of special interest is the validated warm super-Earth EPIC 248616368b (T$\rm_{eq} = 318^{+24}_{-43} \, K$, S$_{\rm p} = 1.7\pm 0.2 \, S_{\oplus}$, R$_{\rm p} = 2.1\pm 0.1 \, R_{\oplus} $), located in a m$\rm_{kep}$ = 14.13 star.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
